Robust Pipek-Mezey Orbital Localization in Periodic Solids

We describe a robust method for determining Pipek-Mezey (PM) Wannier functions (WF), recently introduced by J\'onsson et al. (J. Chem. Theor. Chem. 2017, 13, 460), which provide some formal advantages over the more common Boys (also known as maximally-localized) Wannier functions. The Broyden-Fletcher-Goldfarb-Shanno (BFGS) based PMWF solver is demonstrated to yield dramatically faster convergence compared to the alternatives (steepest ascent and conjugate gradient) in a variety of 1-, 2-, and 3-dimensional solids (including some with vanishing gaps), and can be used to obtain Wannier functions robustly in supercells with thousands of atoms. Evaluation of the PM functional and its gradient in periodic LCAO representation used a particularly simple definition of atomic charges obtained by Moore-Penrose pseudoinverse projection onto the minimal atomic orbital basis. An automated "Canonicalize Phase then Randomize" (CPR) method for generating the initial guess for WFs contributes significantly to the robustness of the solver.

==> inputs/c2h2_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": 0,
    "file_name": "c2h2.xyz",
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      0.0,
      0.0,
      2.19532
    ]
  },
  "basis": {
    "name": "6-31g*",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "screen": "schwarz",
    "rmax": [
      0,
      0,
      50
    ],
    "rjmax": [
      0,
      0,
      1000
    ],
    "rdmax": [
      0,
      0,
      50
    ]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": 200,
    "soad_guess": true,
    "print_detail": true,
    "max_condition_num": 100000000.0,
    "print_max_item": 100000000,
    "diis": "gamma_point",
    "diis_num_vecs": 10,
    "ma_well_separateness": 1.0,
    "ma_extent_small_value": 0.01,
    "cadf_contraction_screen": "canceling",
    "export_orbitals": "none",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
      "type": "PMzLocalizerBFGS",
      "wfn_world": "$:wfn_world",
      "convergence": 1e-08,
      "max_iter": 1000,
      "initial_W": "random",
      "seed": 1.0,
      "duplicate_W": true,
      "iters_kept": 15,
      "bfgs_start": 2,
      "charge_exponent": 4,
      "solver": "bfgs",  
      "precondition": false
    }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": 1e-09
  }
}


==> inputs/c2h4_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": 0,
    "file_name": "c2h4.xyz",
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      0.0,
      0.0,
      2.540332
    ]
  },
  "basis": {
    "name": "6-31g*",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "screen": "schwarz",
    "rmax": [
      0,
      0,
      50
    ],
    "rjmax": [
      0,
      0,
      1000
    ],
    "rdmax": [
      0,
      0,
      50
    ]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": 200,
    "soad_guess": true,
    "print_detail": true,
    "max_condition_num": 100000000.0,
    "print_max_item": 100000000,
    "diis": "gamma_point",
    "diis_num_vecs": 10,
    "ma_well_separateness": 1.0,
    "ma_extent_small_value": 0.01,
    "cadf_contraction_screen": "canceling",
    "export_orbitals": "none",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
      "type": "PMzLocalizerBFGS",
      "wfn_world": "$:wfn_world",
      "convergence": 1e-08,
      "max_iter": 1000,
      "initial_W": "random",
      "seed": 1.0,
      "duplicate_W": true,
      "iters_kept": 15,
      "bfgs_start": 2,
      "charge_exponent": 4,
      "solver": "bfgs",  
      "precondition": false
    }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": 1e-09
  }
}


==> inputs/diamond_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": "0",
    "file_name": "diamond.xyz",
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      2.52699405,
      2.52699405,
      2.52699405
    ],
    "ɑβɣ": [
      60,
      60,
      60
    ],
    "frame": "abc",
    "source": "https://materialsproject.org/materials/mp-66/"
  },
  "basis": {
    "name": "6-31g*",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "screen": "schwarz",
    "threshold": 1e-12,
    "shell_pair_threshold": 1e-10,
    "print_detail": "true",
    "rmax": [
      10,
      10,
      10
    ],
    "rjmax": [
      100,
      100,
      100
    ],
    "rdmax": [
      5,
      5,
      5
    ]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": "200",
    "soad_guess": "true",
    "print_detail": "true",
    "max_condition_num": "100000000.0",
    "print_max_item": "100000000",
    "diis": "band",
    "diis_num_vecs": "10",
    "naive": "false",
    "ma_energy_threshold": "1e-12",
    "ma_well_separateness": "1.0",
    "ma_extent_threshold": "1e-06",
    "ma_extent_small_value": "0.01",
    "ntasks_upper_limit": "100000",
    "ntasks_lower_limit": "50000",
    "cadf_sparse_threshold": 1e-10,
    "cadf_contraction_threshold": "-1",
    "cadf_contraction_screen": "canceling",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
       "type": "PMzLocalizerBFGS",
       "wfn_world": "$:wfn_world",
       "convergence": 1e-08,
       "max_iter": 1000,
       "initial_W": "random",
       "seed": 1.0,
        "duplicate_W": true,
       "iters_kept": 15,
       "bfgs_start": 2,
       "charge_exponent": 4,
       "solver": "bfgs",  
       "precondition": false
     }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": 1e-09
  }
}


==> inputs/graphene_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": 0,
    "file_name": "graphene.xyz", 
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      2.468,
      2.468,
      0.0
    ],
    "ɑβɣ": [90, 90, 120],
    "frame": "abc",
    "source": "https://materialsproject.org/materials/mp-1040425/"
  },
  "basis": {
    "name": "6-31g",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "print_detail": true,
    "rmax": [10, 10, 0],
    "rjmax": [100, 100, 0],
    "rdmax": [10, 10, 0]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": 200,
    "soad_guess": true,
    "print_detail": true,
    "max_condition_num": 100000000.0,
    "print_max_item": 100000000,
    "diis": "band",
    "diis_num_vecs": 10,
    "naive": false,
    "ma_well_separateness": 1.0,
    "ma_extent_small_value": 0.01,
    "ntasks_upper_limit": 100000,
    "ntasks_lower_limit": 50000,
    "cadf_contraction_screen": "canceling",
    "export_orbitals": "none",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
      "type": "PMzLocalizerBFGS",
      "wfn_world": "$:wfn_world",
      "convergence": 1e-08,
      "max_iter": 1000,
      "initial_W": "random",
      "seed": 1.0,
      "duplicate_W": true,
      "iters_kept": 15,
      "bfgs_start": 2,
      "charge_exponent": 4,
      "solver": "bfgs",  
      "precondition": false
    }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": 1e-09
  }
}



==> inputs/h-BN_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": 0,
    "file_name": "h-BN.xyz",
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      2.511474,
      4.35,
      0.0
    ]
  },
  "basis": {
    "name": "6-31g",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "screen": "schwarz",
    "rmax": [
      10,
      10,
      0
    ],
    "rjmax": [
      100,
      100,
      0
    ],
    "rdmax": [
      10,
      10,
      0
    ]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": 200,
    "soad_guess": true,
    "print_detail": true,
    "max_condition_num": 100000000.0,
    "print_max_item": 100000000,
    "diis": "gamma_point",
    "diis_num_vecs": 10,
    "ma_well_separateness": 1.0,
    "ma_extent_small_value": 0.01,
    "export_orbitals": "none",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
      "type": "PMzLocalizerBFGS",
      "wfn_world": "$:wfn_world",
      "convergence": 1e-08,
      "max_iter": 1000,
      "initial_W": "random",
      "seed": 1.0,
      "duplicate_W": true,
      "iters_kept": 15,
      "bfgs_start": 2,
      "charge_exponent": 4,
      "solver": "bfgs",  
      "precondition": false
    }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": 1e-09
  }
}


==> inputs/lih_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": "0",
    "file_name": "lih.xyz",
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      2.841,
      2.841,
      2.841
    ],
    "ɑβɣ": [
      60,
      60,
      60
    ],
    "frame": "abc",
    "source": "https://materialsproject.org/materials/mp-23703/"
  },
  "basis": {
    "name": "cr-cc-pvdz",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "screen": "schwarz",
    "print_detail": "true",
    "rmax": [
      10,
      10,
      10
    ],
    "rjmax": [
      100,
      100,
      100
    ],
    "rdmax": [
      5,
      5,
      5
    ]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": "200",
    "soad_guess": "true",
    "print_detail": "true",
    "max_condition_num": "100000000.0",
    "print_max_item": "100000000",
    "diis": "band",
    "diis_num_vecs": "10",
    "naive": "false",
    "ma_well_separateness": "1.0",
    "ma_extent_small_value": "0.01",
    "ntasks_upper_limit": "100000",
    "ntasks_lower_limit": "50000",
    "cadf_contraction_screen": "canceling",
    "export_orbitals": "none",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
      "type": "PMzLocalizerBFGS",
      "wfn_world": "$:wfn_world",
      "convergence": 1e-08,
      "max_iter": 1000,
      "initial_W": "random",
      "seed": 1.0,
      "duplicate_W": true,
      "iters_kept": 15,
      "bfgs_start": 2,
      "charge_exponent": 4,
      "solver": "bfgs",  
      "precondition": false
    }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": "1e-09"
  }
}


==> inputs/nanotube_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": "0",
    "file_name": "nanotube.xyz",
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      0.0,
      0.0,
      4.29062
    ]
  },
  "basis": {
    "name": "6-31g*",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "screen": "schwarz",
    "print_detail": "true",
    "rmax": [
      0,
      0,
      10
    ],
    "rjmax": [
      0,
      0,
      1000
    ],
    "rdmax": [
      0,
      0,
      25
    ]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": "200",
    "soad_guess": "true",
    "print_detail": "true",
    "max_condition_num": "100000000.0",
    "print_max_item": "100000000",
    "diis": "band",
    "diis_num_vecs": "10",
    "naive": "false",
    "ma_energy_threshold": "1e-12",
    "ma_well_separateness": "1.0",
    "ma_extent_threshold": "1e-06",
    "ma_extent_small_value": "0.01",
    "ntasks_upper_limit": "100000",
    "ntasks_lower_limit": "50000",
    "cadf_contraction_threshold": "-1",
    "cadf_contraction_screen": "canceling",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
       "type": "PMzLocalizerBFGS",
       "wfn_world": "$:wfn_world",
       "convergence": 1e-08,
       "max_iter": 1000,
       "initial_W": "random",
       "seed": 1.0,
        "duplicate_W": true,
       "iters_kept": 15,
       "bfgs_start": 2,
       "charge_exponent": 4,
       "solver": "bfgs",  
       "precondition": false
     }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": "1e-09"
  }
}


==> inputs/silicon_bfgs_sa-02_history-15.json <==
{
  "units": "2006CODATA",
  "unitcell": {
    "type": "UnitCell",
    "charge": "0",
    "file_name": "silicon.xyz",
    "sort_input": true,
    "n_cluster": 1,
    "abc": [
      3.86697465,
      3.86697465,
      3.86697465
    ],
    "ɑβɣ": [
      60,
      60,
      60
    ],
    "frame": "abc",
    "source": "https://materialsproject.org/materials/mp-149/#"
  },
  "basis": {
    "name": "6-31g*",
    "atoms": "$:unitcell"
  },
  "dfbs": {
    "name": "def2-svp-j",
    "atoms": "$:unitcell"
  },
  "wfn_world": {
    "atoms": "$:unitcell",
    "basis": "$:basis",
    "df_basis": "$:dfbs",
    "screen": "schwarz",
    "threshold": 1e-12,
    "shell_pair_threshold": 1e-10,
    "print_detail": "true",
    "rmax": [
      10,
      10,
      10
    ],
    "rjmax": [
      100,
      100,
      100
    ],
    "rdmax": [
      5,
      5,
      5
    ]
  },
  "wfn": {
    "type": "MADFJ-CADFK-zRHF",
    "atoms": "$:unitcell",
    "wfn_world": "$:wfn_world",
    "max_iter": "200",
    "soad_guess": "true",
    "print_detail": "true",
    "max_condition_num": "100000000.0",
    "print_max_item": "100000000",
    "diis": "band",
    "diis_num_vecs": "10",
    "naive": "false",
    "ma_energy_threshold": "1e-12",
    "ma_well_separateness": "1.0",
    "ma_extent_threshold": "1e-06",
    "ma_extent_small_value": "0.01",
    "ntasks_upper_limit": "100000",
    "ntasks_lower_limit": "50000",
    "cadf_sparse_threshold": 1e-10,
    "cadf_contraction_threshold": "-1",
    "cadf_contraction_screen": "canceling",
    "read_rhf_coeffs": false,
    "write_rhf_coeffs": true,
    "WF_guess_from_sorted_bands": true,
    "canonicalize_degenerate_panels": false,
    "canon_read_rhf_coeffs": true,
    "localizer": {
       "type": "PMzLocalizerBFGS",
       "wfn_world": "$:wfn_world",
       "convergence": 1e-07,
       "max_iter": 1000,
       "initial_W": "random",
       "seed": 1.0,
       "duplicate_W": true,
       "iters_kept": 15,
       "bfgs_start": 2,
       "charge_exponent": 4,
       "solver": "bfgs",  
       "precondition": false
     }
  },
  "property": {
    "type": "Energy",
    "wfn": "$:wfn",
    "precision": 1e-09
  }
}

